Gravitational anomaly detection using a satellite constellation: Analysis and simulation

We investigate the utility of a constellation of four satellites in heliocentric orbit, equipped with accurate means to measure intersatellite ranges, round-trip times and phases of signals coherently retransmitted between members of the constellation. Our goal is to reconstruct the measured trace of the gravitational gradient tensor as accurately as possible. Intersatellite ranges alone are not sufficient for its determination, as they do not account for any rotation of the satellite constellation, which introduces fictitious forces and accelerations. However, measuring signal round-trip time differences among the satellites supplies the necessary observables to estimate, and subtract, the effects of rotation. Utilizing, in addition, the approximate distance and direction from the Sun, it is possible to approach an accuracy of $10^{-24}~{\rm s}^{-2}$ for a constellation with typical intersatellite distances of 1,000 km in an orbit with a 1 astronomical unit semi-major axis. This is deemed sufficient to detect the presence of a galileonic modification of the solar gravitational field.

==> strLog.csv <==
0, -0.33, 0, 0, 0, 0
0.9999999999999983, -0.30, -9.404824207583142e-21, 7.063639444898684e-23, -5.064956855587807e-19, 3.2098994188474435e-19
1.999999999999995, -0.27, -5.072315676130565e-21, 3.686794227999452e-23, -7.174104188293698e-19, 5.379100842343623e-19
2.9999999999999916, -0.24, -1.0325573973228595e-20, 6.655042766716752e-23, -1.0195913438853724e-18, 7.04975933759581e-19
3.999999999999988, -0.21, -9.358327305845544e-21, 2.236084436235339e-23, -1.1108455427894435e-18, 1.284134821168839e-18
5.000000000000016, -0.18, -1.6122041496391892e-20, 5.168941970850897e-23, -1.7743534155709105e-18, 2.36865353182361e-18
6.000000000000044, -0.15, -2.6201934738754013e-20, 6.487872423835256e-23, -2.9068264349657592e-18, 4.197212166233688e-18
7.000000000000073, -0.12, -3.302626096139405e-20, 1.12474549414492e-22, -4.635653248873973e-18, 6.629143276886211e-18
8.000000000000101, -0.09, -4.230045850440383e-20, 6.604823936778355e-23, -7.278397657592786e-18, 9.691423844432737e-18
9.00000000000013, -0.06, -5.624814936102967e-20, 4.746658923379341e-23, -1.2041305797116979e-17, 1.4008840465173315e-17
10.000000000000158, -0.03, -1.1178299225483086e-19, 2.30585531809311e-22, -2.43887920094676e-17, 2.530308686237411e-17
11.000000000000187, -0.01, -6.663470774478225e-19, 1.0720756359382502e-21, -2.7151935912646246e-16, 6.006696098102596e-16
12.000000000000215, 0.02, 1.8465077586381458e-19, 4.387732590956521e-22, 7.878028272160774e-18, 7.15680183031504e-17
13.000000000000243, 0.05, 6.747846286715576e-20, 1.0744747110563171e-22, 5.079767548230665e-18, 1.410158469339656e-17
14.000000000000272, 0.08, 4.319054171142256e-20, 5.977958386509233e-23, 2.1696986068967502e-18, 5.593136529972273e-18
15.0000000000003, 0.11, 4.1198591850390364e-20, 7.061293371528025e-23, -2.4328652719014533e-19, 1.864687195882013e-18
16.000000000000327, 0.14, 3.085964499858822e-20, 1.4469042804088803e-22, -1.355485220154015e-18, 1.3371611575684491e-18
17.000000000000355, 0.17, 1.7934487437076665e-20, 1.1404832639034547e-22, -1.4168275406380452e-18, 1.1602488828578637e-18
18.000000000000384, 0.20, 1.4390313562793045e-20, 0, -1.1220919694687546e-18, 7.301890013384887e-19
19.000000000000412, 0.23, 1.566291335875798e-20, 0, -6.99090470833708e-19, 2.9545602932533484e-19
20.00000000000044, 0.26, 1.4595456086253127e-20, 5.810117513738645e-23, -2.5864684116101804e-19, 7.142813200493929e-19
21.00000000000047, 0.29, 1.0943828999273795e-20, 6.166026911626037e-23, 1.6486254886830107e-19, 1.2027206379839917e-18
22.000000000000497, 0.32, 9.399156355164282e-21, 5.66964033938326e-23, 3.29687721811674e-19, 1.3333234759122347e-18
23.000000000000526, 0.35, 8.212339973956179e-21, 3.148050261197266e-23, 5.507007800689498e-19, 1.5390127679644904e-18
24.000000000000554, 0.38, 4.300180223748539e-21, 3.439609784992435e-23, 6.257552166825927e-19, 1.7583258880338896e-18
25.000000000000583, 0.41, 1.0850476707041195e-20, 4.0841749627256564e-23, 8.180323084944917e-19, 1.74772687985959e-18
26.00000000000061, 0.45, 7.218705801208404e-21, 6.1797676585655e-23, 8.306093624534656e-19, 1.7230541215082044e-18
27.00000000000064, 0.48, 3.754216519019896e-21, 5.787368886466398e-23, 8.4272038234216545e-19, 1.747270132134902e-18
28.000000000000668, 0.51, 1.2140294548962466e-21, 7.823870297720887e-23, 8.31180364621445e-19, 1.696653920025074e-18
29.000000000000696, 0.55, 2.9425600984234137e-21, 5.563730471633646e-23, 8.658892505050387e-19, 1.6511432295303596e-18
30.000000000000725, 0.58, -2.7954481565392635e-21, 3.533178355304522e-23, 8.450461116022898e-19, 1.6028943043236213e-18
31.000000000000753, 0.62, 2.296922558956905e-21, 7.327724197329189e-23, 7.959886840450515e-19, 1.4921919968364554e-18
32.00000000000078, 0.65, 1.6910676313249325e-21, 3.518799591653117e-23, 7.681709626258634e-19, 1.419619513099452e-18
33.000000000000554, 0.69, -1.2574748164170552e-21, 7.778737449440101e-23, 7.706108878152365e-19, 1.3543865215540526e-18
34.00000000000033, 0.72, -1.4757917611576198e-21, 6.363884768210899e-23, 7.215320267324438e-19, 1.1820517859820087e-18
35.0000000000001, 0.76, -5.4202078653219554e-21, 9.870035416647499e-23, 5.916496351065761e-19, 1.1822221848163692e-18
35.99999999999987, 0.80, 3.1615570431425304e-21, 2.080746456791327e-23, 5.135334334400703e-19, 9.260335352645526e-19
36.999999999999645, 0.83, 2.8638973676269175e-21, 8.118296496375693e-23, 5.200955728817722e-19, 9.498238650382004e-19
37.99999999999942, 0.87, -2.1706207060581622e-22, 2.9421786325816964e-23, 4.665159671354741e-19, 8.325119402964353e-19
38.99999999999919, 0.91, -3.563264270173507e-21, 7.591743172635122e-23, 3.8637330132548243e-19, 7.135248361141066e-19
39.99999999999896, 0.95, 5.160858455036804e-21, 2.1245074123020468e-23, 4.0893653018339234e-19, 6.320782641523814e-19
40.999999999998735, 0.99, 3.9277269693446306e-21, 6.643529834899089e-23, 2.970588664697988e-19, 5.748104457695594e-19
41.99999999999851, 1.03, 5.742886302698691e-21, 9.166824379811857e-23, 2.490914167802146e-19, 4.3331208897796156e-19
42.99999999999828, 1.07, -3.717055990571509e-21, 4.60255479124547e-23, 2.2078446975769415e-19, 3.8287706562869137e-19
43.99999999999805, 1.11, -1.0254015879062783e-21, 1.1084342130107878e-22, 1.6892706793095154e-19, 3.087717866216947e-19
44.999999999997826, 1.15, -3.1495873007785015e-21, 8.662442910644137e-23, 1.3437731774799644e-19, 1.9780526691469287e-19
45.9999999999976, 1.19, 4.840553503642744e-22, 5.965317704072711e-23, 6.882080858954765e-20, 1.6781655783007093e-19
46.99999999999737, 1.23, 2.0391562825547058e-22, 3.0482429398552455e-23, 7.821771769913264e-20, 8.107940820231044e-20
47.999999999997144, 1.27, -1.3774751200885405e-21, 5.276490459791633e-23, 3.8137341356920834e-20, 9.275448373626744e-20
48.999999999996916, 1.32, 3.508765980370001e-21, 5.822023614375418e-23, -4.8665871937181324e-20, 6.668621417103298e-20
49.99999999999669, 1.36, 2.1456630152588714e-21, 3.900511530726359e-23, -9.041356564824357e-20, 1.468588912301797e-19
50.99999999999646, 1.40, -1.7100133263549585e-22, 7.655651363676728e-23, -1.098529122338044e-19, 2.172217284571578e-19
51.999999999996234, 1.44, -7.168297833456769e-21, 1.8459037138157144e-23, -1.649309016058697e-19, 2.3754349670314977e-19
52.99999999999601, 1.49, 2.4569183007801253e-21, 2.4649296942156e-23, -1.757605255995025e-19, 3.0347483655806396e-19
53.99999999999578, 1.53, -1.577185369093919e-21, 1.253840923015573e-22, -2.3304758190073827e-19, 3.633440693062369e-19
54.99999999999555, 1.58, 3.6432506669288445e-21, 7.143149615034704e-23, -2.409544041483078e-19, 4.058969371867936e-19
55.999999999995325, 1.62, 3.994379369017486e-21, 4.878066272064162e-23, -2.821722880784835e-19, 4.592137486904991e-19
56.9999999999951, 1.66, 3.869416720964395e-21, 1.7618915908074648e-23, -2.5711467356569474e-19, 4.903669989565966e-19
57.99999999999487, 1.71, 4.356175604998342e-21, 9.182634049362975e-23, -2.915326059948214e-19, 5.29119330931215e-19
58.99999999999464, 1.75, 4.8858476217491685e-22, 5.2136768921290256e-23, -3.365351594623993e-19, 5.338730325315523e-19
59.999999999994415, 1.80, -4.264047516548499e-21, 5.934907459322489e-23, -3.178000403175945e-19, 5.257675790564165e-19
60.99999999999419, 1.84, -2.3219800822984134e-21, 1.0280811283580672e-22, -3.1473534592002816e-19, 5.683916129712626e-19
61.99999999999396, 1.89, -3.896041902254971e-23, 9.145597643384176e-23, -3.259287531107776e-19, 5.644865496730081e-19
62.99999999999373, 1.93, 3.3942281863502348e-22, 4.7741016885083993e-23, -2.9213487653245494e-19, 5.028003212476147e-19
63.999999999993506, 1.98, -1.2484410164633223e-22, 1.0761437044784978e-22, -3.1380377288562636e-19, 5.737999890233525e-19
64.99999999999328, 2.03, 8.45988957401012e-22, 9.814867930523698e-23, -2.9479810135146593e-19, 5.3416099813476515e-19
65.99999999999305, 2.07, -4.679569788338522e-22, 2.868419922581827e-23, -2.6954581515258405e-19, 5.309914494522153e-19
66.99999999999282, 2.12, -1.0591901785521109e-21, 1.6108841063566772e-22, -3.1015549565605986e-19, 4.66418386442855e-19
67.9999999999926, 2.16, -1.1038091815223145e-21, 7.197986051165158e-23, -2.5777603333195645e-19, 4.642877290746989e-19
68.99999999999237, 2.21, 4.912139839866985e-21, 1.0701906500986944e-22, -2.483944130323737e-19, 4.31925514225917e-19
69.99999999999214, 2.26, -8.091857000847477e-22, 1.2535282933944936e-22, -2.2674735779749224e-19, 3.712446360142642e-19
70.99999999999191, 2.30, -3.9985538347404543e-22, 2.903339820229e-23, -1.8785668644404235e-19, 3.369050278330481e-19
71.99999999999169, 2.35, -1.811944466550926e-21, 3.149111260404669e-23, -1.4927242032997822e-19, 2.9506453431599646e-19
72.99999999999146, 2.40, -4.747566074276446e-21, 5.2182507083199387e-23, -1.619583886977736e-19, 2.60294222649456e-19
73.99999999999123, 2.44, 3.494267414290176e-21, 1.4091176304205754e-23, -1.0910998842356027e-19, 1.8654296543057425e-19
74.999999999991, 2.49, -3.519820725094414e-21, 7.16697013919395e-23, -8.951581887128676e-20, 1.5409286270906867e-19
75.99999999999078, 2.53, -3.1530841804520715e-21, 3.7520694921827265e-23, -6.613255531510537e-20, 1.4682806810722513e-19
76.99999999999055, 2.58, 6.592681865011764e-21, 4.897791794817253e-23, -3.613232328715428e-20, 8.48466853304331e-20
77.99999999999032, 2.63, 9.851613791623255e-22, 8.02253384685446e-23, -2.6742121529949128e-20, 3.0718362587847125e-20
78.9999999999901, 2.67, -1.4374086563779784e-21, 2.6831209913876474e-23, -3.6470356835510144e-20, 2.786332790187439e-20
79.99999999998987, 2.72, 1.458602810295604e-21, 8.54133346215568e-23, 1.9335920395516377e-20, 4.0685047955655665e-20
80.99999999998964, 2.77, 4.252459048138987e-21, 2.8882704923316397e-23, 3.468778611127463e-20, 6.410006110436695e-20
81.99999999998941, 2.81, -4.374331244431638e-21, 9.603201726494454e-23, 4.808780926698591e-20, 8.841531775519951e-20
82.99999999998919, 2.86, -5.0172233939146096e-21, 8.19331639953988e-23, 4.735586987442517e-20, 1.1309838326847832e-19
83.99999999998896, 2.90, 1.8456132400877122e-22, 2.2385133407929498e-23, 6.990891140043712e-20, 1.2206459543158178e-19
84.99999999998873, 2.95, -1.0343721066988736e-22, 8.76244115163962e-23, 7.910516116016126e-20, 1.4378734473251095e-19
85.9999999999885, 3.00, 8.70877460794033e-22, 2.643437565578888e-23, 8.822958064098745e-20, 1.302512525863725e-19
86.99999999998828, 3.04, 1.0385367800740815e-21, 1.449704487494072e-23, 8.095165238779211e-20, 1.5674098013566513e-19
87.99999999998805, 3.09, 4.1992009516473226e-21, 6.108583618665825e-23, 1.0307948975656947e-19, 1.481314038833274e-19
88.99999999998782, 3.13, -5.0007222874489976e-21, 5.474436419261397e-23, 8.409229183585279e-20, 1.3572497601695237e-19
89.9999999999876, 3.18, 1.7150545074553222e-21, 9.776306925599826e-23, 8.154929128818649e-20, 1.4172734091241982e-19
90.99999999998737, 3.23, -2.7688182994411328e-21, 3.35391222806178e-23, 5.898507890690172e-20, 1.4851162626328062e-19
91.99999999998714, 3.27, -3.0055922870306444e-21, 1.4284668910639082e-22, 8.211373550021143e-20, 1.322463631385929e-19
92.99999999998691, 3.32, -4.4543031355735716e-21, 5.580145673406706e-23, 6.524937913600403e-20, 1.1951619850694353e-19
93.99999999998668, 3.36, 3.2341143010814577e-21, 1.0104595015340529e-22, 6.818394312836483e-20, 1.0082566166749487e-19
94.99999999998646, 3.41, 8.685912959578931e-22, 1.3961584284672171e-22, 6.05402550751537e-20, 1.0118560034612294e-19
95.99999999998623, 3.45, -3.943775812631112e-21, 8.747118525616618e-23, 4.125636149263868e-20, 8.396179844291689e-20
96.999999999986, 3.50, -2.585785439389345e-22, 1.9544131508948097e-22, 5.714184341617334e-20, 7.251557488615374e-20
97.99999999998577, 3.54, 1.4080159006284132e-21, 1.87997303546323e-22, 3.765964022888247e-20, 6.298579744030338e-20
98.99999999998555, 3.59, -4.4301796049881875e-22, 4.63031496881338e-23, 1.2380198966293316e-20, 4.876985986217862e-20
99.99999999998532, 3.63, -1.6275314601687976e-21, 1.0202265362288136e-22, -8.133789880662605e-21, 5.708889852248695e-20
100.99999999998509, 3.67, 1.7050403717488242e-21, 1.451315003128432e-22, 2.2872170144023937e-20, 2.8692372189177336e-21
101.99999999998487, 3.72, 3.7570957591877844e-22, 6.331828341911018e-23, 9.963855056589289e-21, 2.482263772223117e-20
102.99999999998464, 3.76, -3.669454196529296e-21, 5.915303541341261e-23, -8.330981587983986e-21, 2.0636737843776175e-20
103.99999999998441, 3.80, 3.435492825962275e-21, 2.2034178171188203e-22, -1.4795090016881288e-20, 4.015246129045225e-20
104.99999999998418, 3.85, -2.2270756095441328e-21, 2.3038901701197797e-23, -1.1268787322643148e-20, 4.3482852820582626e-20
105.99999999998396, 3.89, -1.8701040261191566e-21, 8.967510421409576e-23, -3.166761072794189e-20, 5.572492365896867e-20
106.99999999998373, 3.93, 4.378584867025165e-22, 7.368285713997776e-23, -4.456771393374354e-20, 8.658001321828767e-20
107.9999999999835, 3.98, 1.2139338303018092e-22, 1.2402761004371562e-22, -7.180876361680561e-20, 8.175570617467754e-20
108.99999999998327, 4.02, 1.97672763580479e-21, 9.357428314231668e-23, -5.311477613168307e-20, 1.0260179902930803e-19
109.99999999998305, 4.06, -3.3741163837712886e-21, 1.2292094922485443e-23, -7.425178090287293e-20, 1.1566804275846838e-19
110.99999999998282, 4.10, 1.9268833118419227e-21, 8.912722356868524e-23, -6.330011268507341e-20, 1.3167416704701411e-19
111.99999999998259, 4.14, 1.086935641473723e-21, 3.5824179634224446e-23, -8.015274050729152e-20, 1.2830011309768153e-19
112.99999999998236, 4.19, -2.2977511582286804e-21, 1.4397452713129232e-22, -9.689449862603994e-20, 1.3626156724232938e-19
113.99999999998214, 4.23, 1.3032642546189412e-21, 5.690731279004342e-23, -7.564201393978533e-20, 1.5611440377192417e-19
114.99999999998191, 4.27, 1.9255665780613758e-22, 1.696584455691651e-22, -8.137976772345125e-20, 1.5741102606254155e-19
115.99999999998168, 4.31, 1.0506731113482563e-21, 4.9564866703697193e-23, -9.37729125359312e-20, 1.6369496673191688e-19
116.99999999998145, 4.35, 2.317067921042713e-21, 9.397272702178215e-23, -9.471833116170036e-20, 1.7262402458625554e-19
117.99999999998123, 4.39, 3.334596261664282e-21, 7.606460513967515e-23, -1.09071985708455e-19, 1.7730713734098001e-19
118.999999999981, 4.43, 6.259328472303637e-22, 6.603370020926254e-23, -9.78357309035359e-20, 1.9208423269512587e-19
119.99999999998077, 4.47, 2.8579258515301674e-21, 2.1839549632764832e-22, -1.0044296359709252e-19, 1.7720770816893604e-19
120.99999999998055, 4.51, 1.876630463769771e-21, 6.604909810735277e-23, -1.175576585608092e-19, 1.9856036478380257e-19
121.99999999998032, 4.55, 2.230571620738012e-21, 8.72737863182879e-23, -1.1824182046546124e-19, 1.987259956203378e-19
122.99999999998009, 4.59, 3.9085208649340574e-21, 7.686145664411796e-23, -1.1694752746553907e-19, 1.912586514908971e-19
123.99999999997986, 4.63, -1.111713237173062e-21, 4.265727182859006e-23, -1.2229623645773504e-19, 2.068966327785312e-19
124.99999999997964, 4.66, -9.917024613276831e-22, 9.522732222850521e-23, -1.236990517792513e-19, 2.0039955277650135e-19
125.99999999997941, 4.70, -1.4227988133482963e-21, 4.012404956769568e-23, -1.0975455541708623e-19, 2.098554892560498e-19
126.99999999997918, 4.74, -2.4853617567963294e-21, 6.344747470680266e-23, -1.1914028844019245e-19, 1.99211695179201e-19
127.99999999997895, 4.78, 1.2750186152828004e-21, 3.50457402703122e-23, -1.1710939788228144e-19, 2.198832705873778e-19
128.99999999997874, 4.82, -2.997431237671388e-22, 6.740714529685715e-23, -1.2127074907813982e-19, 2.0991540337260115e-19
129.9999999999785, 4.85, -3.104864247567199e-21, 4.503343079453632e-23, -1.242803804451052e-19, 2.2555382719192046e-19
130.9999999999783, 4.89, 2.3700375046253445e-21, 7.849101257941153e-23, -1.1770354390343727e-19, 2.16525003124391e-19
131.99999999997806, 4.93, -1.594912634036362e-21, 3.9193959949631156e-23, -1.1489435757247575e-19, 2.057998793009692e-19
132.99999999997783, 4.96, -1.5974188214487759e-21, 4.31661283487139e-23, -1.1530217360867986e-19, 2.0675214597606273e-19
133.9999999999776, 5.00, 1.5608904659555831e-21, 9.653016806552981e-23, -1.2447198323864974e-19, 2.0414171427630258e-19
134.99999999997738, 5.03, 1.1738348126770031e-21, 1.0538296122932822e-22, -1.1636930670949267e-19, 2.1034408771190443e-19
135.99999999997715, 5.07, 1.3378471605211645e-22, 1.3331426631949187e-22, -1.269106512239681e-19, 1.964555654715143e-19
136.99999999997692, 5.10, -4.308412244186085e-22, 4.306303348513263e-23, -1.1861946493782895e-19, 1.948606497462892e-19
137.9999999999767, 5.14, 1.3944911453034477e-21, 3.8831383998701275e-23, -1.0647830318824584e-19, 2.052098605648686e-19
138.99999999997647, 5.17, -3.2737316745167725e-21, 8.103469301855819e-23, -1.1267074728274455e-19, 2.0068931652317154e-19
139.99999999997624, 5.21, 4.065854941012147e-22, 5.6915697320059e-23, -1.1974943582654675e-19, 2.066987285930866e-19
140.999999999976, 5.24, 3.0481673943422276e-21, 2.4930620575314854e-23, -9.921256603448679e-20, 1.9500059427312728e-19
141.99999999997578, 5.27, -2.7626245144178657e-21, 5.399140899840388e-23, -1.2501906371952385e-19, 2.0046670135704272e-19
142.99999999997556, 5.31, -7.169318042477882e-22, 3.8750393360395544e-23, -1.0712245018121757e-19, 1.81062317853223e-19
143.99999999997533, 5.34, -3.63674153945325e-22, 6.129810972833131e-23, -1.1041506050895778e-19, 1.9189601709105749e-19
144.9999999999751, 5.37, -3.9632095608550736e-21, 3.481252363565588e-23, -1.0787276472133906e-19, 1.8655098990184841e-19
145.99999999997488, 5.40, -4.04448152048719e-22, 4.462471163957887e-30, -1.0529244886743468e-19, 1.8631715106206391e-19
146.99999999997465, 5.43, -7.498307506946562e-22, 7.564135836050551e-23, -1.1500791213090406e-19, 1.884942839479928e-19
147.99999999997442, 5.46, -2.226766385647638e-22, 3.1554436208840472e-30, -9.093880271135605e-20, 1.842435558785014e-19
148.9999999999742, 5.50, 1.3927047575633307e-21, 1.260937291744243e-22, -1.0224530249672169e-19, 1.70238597141938e-19
149.99999999997397, 5.53, -1.03606827028529e-21, 4.9364379955399757e-23, -1.1225797470307773e-19, 1.5892542602890155e-19
150.99999999997374, 5.56, -2.3380644482446594e-22, 4.213809444589808e-23, -1.0815621904403863e-19, 1.666069025028076e-19
151.9999999999735, 5.59, -5.849707301764029e-22, 4.319048994445415e-23, -1.0437597145388637e-19, 1.7499145304001766e-19
152.99999999997328, 5.62, 1.3227205897953448e-21, 9.946256808079898e-23, -1.2153401426474887e-19, 1.8686678195996134e-19
153.99999999997306, 5.65, 5.066721815125081e-22, 5.63161312749591e-23, -1.0015710597312181e-19, 1.6582935089429326e-19
154.99999999997283, 5.67, 2.081723297944081e-21, 9.207913542820936e-23, -9.678331013028721e-20, 1.6376851513123972e-19
155.9999999999726, 5.70, 5.493749231571957e-22, 4.1856191401783e-23, -8.302261075170913e-20, 1.5124699630480116e-19
156.99999999997237, 5.73, 8.193875842901052e-22, 5.755033398225169e-23, -8.433610237204227e-20, 1.5659269712541668e-19
157.99999999997215, 5.76, -1.416771402929385e-22, 6.74939203072159e-23, -8.253783853649814e-20, 1.5339586024159569e-19
158.99999999997192, 5.79, 2.474800043439505e-21, 5.148014529709111e-23, -7.673712174281856e-20, 1.423080387884083e-19
159.9999999999717, 5.81, 1.3200136163437901e-21, 4.175634014817318e-23, -8.78999457123882e-20, 1.543300549532498e-19
160.99999999997146, 5.84, 2.9412324021443454e-22, 5.493687103636942e-23, -9.107162407966726e-20, 1.4639514068788287e-19
161.99999999997124, 5.87, 3.608485734678614e-21, 6.701181073005334e-23, -8.047602772167712e-20, 1.2107361467665154e-19
162.999999999971, 5.89, 1.0480084204993507e-21, 2.7475041193793004e-23, -7.19070573032946e-20, 1.2923787646052693e-19
163.99999999997078, 5.92, -1.6293795296176271e-21, 2.2847587105033804e-23, -7.639313612782408e-20, 1.3513545303606894e-19
164.99999999997056, 5.94, 5.620337731133895e-22, 3.3818373366112375e-23, -8.229986390793652e-20, 1.4212395487822618e-19
165.99999999997033, 5.97, 2.5330903052286288e-21, 1.2429025368978114e-22, -8.166375083241584e-20, 1.2883937721676937e-19
166.9999999999701, 5.99, 9.952139586339161e-22, 6.361489782789329e-23, -7.778196992433714e-20, 1.3444927409825172e-19
167.99999999996987, 6.02, 1.3955150672746127e-21, 4.974190865511009e-23, -6.417773914714033e-20, 1.1616184562474742e-19
168.99999999996965, 6.04, -1.5359672391991727e-21, 9.360473412404905e-23, -7.473375830326088e-20, 1.1228250735424984e-19
169.99999999996942, 6.07, 1.1224980177505607e-21, 6.017835344179224e-23, -6.972786250205455e-20, 1.2074760899142948e-19
170.9999999999692, 6.09, -3.155785706235386e-21, 6.533727917829105e-23, -6.94855807831095e-20, 1.2091864408741805e-19
171.99999999996896, 6.11, 1.0208981163744007e-21, 4.25596832537297e-23, -6.964610711426461e-20, 1.2118666194758137e-19
172.99999999996874, 6.13, 2.6817073878188206e-21, 4.2548813121421706e-23, -6.432347434103951e-20, 1.0851881135613193e-19
173.9999999999685, 6.16, -8.491687613462286e-22, 8.26931472475353e-23, -7.30263818850673e-20, 1.2018458138758603e-19
174.99999999996828, 6.18, -2.1761879348653374e-22, 1.2044922633306307e-23, -6.429719371975243e-20, 1.0752970407254062e-19
175.99999999996805, 6.20, 9.020010743036038e-22, 5.975536500448428e-24, -6.474838559725788e-20, 1.0473619540148623e-19
176.99999999996783, 6.22, -3.923665123714849e-22, 7.367016275938357e-23, -7.06211706548982e-20, 1.0284867271731369e-19
177.9999999999676, 6.24, -1.3607875734714673e-21, 7.892361044558937e-23, -5.0444728506427664e-20, 9.542025006615712e-20
178.99999999996737, 6.26, -2.27392989493715e-21, 7.663374361291029e-23, -6.871534810786099e-20, 1.0070721930795241e-19
179.99999999996714, 6.28, -6.513848499204957e-22, 1.1802618389486182e-22, -5.81921223839544e-20, 9.379199371680972e-20
180.99999999996692, 6.30, -6.266050731397147e-23, 7.949220998624822e-23, -4.987962518008731e-20, 9.755585802949103e-20
181.9999999999667, 6.32, -4.42351844981268e-22, 1.353297318981559e-22, -5.0904199870602567e-20, 8.964119208400292e-20
182.99999999996646, 6.34, -1.2694935931799448e-22, 1.916430508414302e-23, -4.0738280871126784e-20, 7.904949249017674e-20
183.99999999996624, 6.36, -4.677225458323418e-22, 3.5426676816182413e-23, -5.685343830031948e-20, 9.606151533738668e-20
184.999999999966, 6.37, -3.1708542532478807e-21, 3.877142105347589e-23, -5.038422122023613e-20, 9.393199296414357e-20
185.99999999996578, 6.39, -1.9274012084772283e-21, 5.054006639823112e-23, -4.373905722467289e-20, 7.76161085397821e-20
186.99999999996555, 6.41, -2.009811597598083e-21, 7.42387897287352e-23, -4.983150752119225e-20, 8.579175013533452e-20
187.99999999996533, 6.43, -2.9461115554679796e-21, 1.9905267147437995e-23, -4.9676923486202135e-20, 7.103297711348417e-20
188.9999999999651, 6.44, -9.637535434183359e-22, 4.0421718267260375e-23, -4.2704651568471765e-20, 7.599387896969957e-20
189.99999999996487, 6.46, 2.874254952047115e-21, 5.774273982740874e-23, -4.0358379864845235e-20, 6.062517462455874e-20
190.99999999996464, 6.47, -6.137006503145491e-22, 1.0317377774923258e-22, -3.457135548125141e-20, 6.488717877398925e-20
191.99999999996442, 6.49, 1.6112901208801892e-22, 4.907823739379244e-23, -4.4765626303389e-20, 6.496814449256968e-20
192.9999999999642, 6.51, 1.822214651866218e-21, 8.485564755410526e-23, -2.6376487440599685e-20, 5.486668273757126e-20
193.99999999996396, 6.52, 4.1613790782919036e-22, 2.3644149653866134e-23, -4.188040253256734e-20, 6.532885122444459e-20
194.99999999996373, 6.53, -1.983146491234374e-23, 2.363864967069742e-23, -3.9744189899084997e-20, 6.341753723070782e-20
195.9999999999635, 6.55, -4.939800710253834e-22, 4.0852641069491163e-23, -3.536391389850404e-20, 5.557711401256312e-20
196.99999999996328, 6.56, -3.0254307956578505e-21, 3.718800040994485e-23, -4.130360954497691e-20, 5.935536305202897e-20
197.99999999996305, 6.58, -1.4604071672920212e-21, 3.517535339477078e-23, -3.904978166297436e-20, 5.864052847861674e-20
198.99999999996282, 6.59, 3.7736693391053515e-22, 1.0073793875980217e-23, -3.849204163050673e-20, 6.673698567351872e-20
199.9999999999626, 6.60, -1.7904675002257266e-21, 2.0670068008989318e-23, -3.294931729643291e-20, 5.520052866671014e-20
200.99999999996237, 6.61, -1.1753047522552537e-21, 2.662029660098858e-23, -4.052431804870174e-20, 6.2144198999144e-20
201.99999999996214, 6.62, -8.805440355044896e-22, 4.9880311336796826e-23, -2.6964422167085015e-20, 4.960641694028013e-20
202.99999999996191, 6.64, 5.674069956371363e-22, 6.579913530589785e-23, -2.907058317114208e-20, 5.0716171590577594e-20
203.9999999999617, 6.65, 9.139535488459964e-22, 8.01012484112748e-23, -2.113012473208962e-20, 4.879317518306832e-20
204.99999999996146, 6.66, 1.0236576394269766e-21, 1.2323238530195306e-22, -2.6387695614470343e-20, 4.506975640928968e-20
205.99999999996123, 6.67, 3.1871523783367586e-21, 8.03662714065868e-23, -2.550990912156932e-20, 5.537972144738015e-20
206.999999999961, 6.68, -7.777845419712803e-22, 8.825597682343986e-23, -2.1402510487739098e-20, 4.274466717720651e-20
207.99999999996078, 6.69, -4.015263319391707e-22, 1.0198264555032806e-22, -2.101321669225888e-20, 4.1910707877255176e-20
208.99999999996055, 6.70, 1.6715569976365671e-21, 7.83361371073577e-23, -2.1992440823829348e-20, 3.6831283072846594e-20
209.99999999996032, 6.70, 9.373482529144103e-22, 2.024357513340432e-23, -2.258335071285682e-20, 3.6510200640100015e-20
210.9999999999601, 6.71, 5.980357058340533e-22, 4.638615061366261e-24, -3.461217894811362e-20, 4.47447937270888e-20
211.99999999995987, 6.72, 7.413904450569447e-23, 7.888609052210118e-31, -2.2989290174061112e-20, 4.564249005855796e-20
212.99999999995964, 6.73, -1.4570723578351615e-21, 2.367464333377166e-23, -2.643587708274096e-20, 3.3120892056299424e-20
213.9999999999594, 6.74, 6.319282781315372e-22, 8.44253372450191e-23, -1.7965951613629332e-20, 4.3542185906026446e-20
214.9999999999592, 6.74, 3.5481987749631944e-22, 4.0739378484406634e-23, -1.1251985053871284e-20, 3.359319815233691e-20
215.99999999995896, 6.75, -1.1246805120631953e-21, 8.598798046904564e-23, -2.42425054438575e-20, 3.229249664438705e-20
216.99999999995873, 6.76, -3.167402410012058e-22, 2.6050384946586887e-23, -1.3074713971403795e-20, 3.852572599523414e-20
217.9999999999585, 6.76, 1.125326271290341e-21, 8.042154212217582e-23, -1.7978873884128e-20, 2.85314210186959e-20
218.99999999995828, 6.77, -8.469161611449957e-22, 6.137658641222155e-23, -2.4544159007280562e-20, 2.7092090701001605e-20
219.99999999995805, 6.77, -8.348516787605985e-22, 0, -1.6677030837391126e-20, 2.652023922587291e-20
220.99999999995782, 6.78, 8.682584170583813e-22, 2.390304114535382e-23, -2.2837146280873888e-20, 3.052965903289847e-20
221.9999999999576, 6.78, 3.2376391655600193e-22, 5.0547638720961507e-23, -1.8818779295913708e-20, 2.8693591709951255e-20
222.99999999995737, 6.78, 1.083795967180112e-22, 5.0622671399313266e-23, -1.0992122963461733e-20, 2.6318219028502098e-20
223.99999999995714, 6.79, -2.138345736908654e-22, 2.6647278644087717e-23, -2.030847385423134e-20, 2.982279053532633e-20
224.9999999999569, 6.79, -2.069711606432287e-22, 2.018408170273924e-23, -1.5086241844765682e-20, 2.508065788145926e-20
225.99999999995669, 6.79, 2.234578016676588e-22, 6.206217929298686e-23, -1.6102630997059608e-20, 3.2912853962207934e-20
226.99999999995646, 6.80, 3.180538224087439e-22, 4.3769556267032574e-23, -9.64681373965163e-21, 1.546748330207156e-20
227.99999999995623, 6.80, 3.653757165939545e-22, 2.7665071341521346e-23, -1.048388432023938e-20, 2.1184802277550798e-20
228.999999999956, 6.80, -1.0416320118275597e-21, 1.6726351029548325e-23, -1.3787244886610388e-20, 1.766440190986806e-20
229.99999999995578, 6.80, 6.970287847276636e-23, 4.1191977362875766e-24, -1.7519787570844892e-20, 2.913283983357988e-20
230.99999999995555, 6.80, -2.0716439843353786e-21, 3.056423145583442e-23, -1.6686174497735092e-20, 2.104619851458109e-20
231.99999999995532, 6.80, -6.963370348545184e-22, 8.63653467028659e-23, -7.322838203384141e-21, 2.17089826367306e-20
232.9999999999551, 6.80, 1.0261395291794291e-21, 5.891163903179217e-23, -2.0557221755777217e-20, 3.497245721407998e-20
233.99999999995487, 6.80, 3.7293267598231157e-22, 8.089377111577056e-23, -8.730174163170609e-21, 1.6261538452673462e-20
234.99999999995464, 6.80, -7.44978557313077e-23, 6.717353757146018e-23, -3.667995035029725e-21, 1.3970597551696082e-20
235.9999999999544, 6.80, -9.286228565621784e-22, 1.132278681039228e-22, -1.033438165864034e-20, 1.0043806399230763e-20
236.99999999995418, 6.80, 8.879877724225634e-22, 4.470950679438787e-23, -1.1289538825233006e-20, 2.6858367491877167e-20
237.99999999995396, 6.80, -1.5334402704247181e-21, 4.091218295977908e-23, -1.5952816517803504e-20, 1.8468452209389363e-20
238.99999999995373, 6.80, -1.800658879000062e-21, 5.4240363913451e-23, -1.0535915184495166e-20, 1.3743106171229875e-20
239.9999999999535, 6.80, 1.2130840396895719e-21, 1.1415484659003236e-22, -9.975718140821282e-21, 9.727949533588243e-21
240.99999999995327, 6.79, -1.3163400323006397e-21, 4.513423737692599e-23, -5.665437112504366e-21, 1.480892868868068e-20
241.99999999995305, 6.79, 6.681574670540361e-22, 2.1377222878143433e-23, -9.896596285848458e-21, 1.667430902263966e-20
242.99999999995282, 6.79, -1.2380195624988396e-21, 4.28514332982865e-23, -9.97030018677204e-21, 1.2298571533604644e-20
243.9999999999526, 6.78, -1.0825607752711734e-21, 1.5326218152172729e-22, -9.262306891018727e-21, 1.3040625426381722e-20
244.99999999995237, 6.78, -1.217501076488326e-21, 1.0555863268672551e-22, -1.0078996893782489e-20, 1.2076932276145812e-20
245.99999999995214, 6.78, 9.941970234346243e-22, 9.96374586130495e-23, 2.455154323573594e-21, 5.006409180345219e-21
246.9999999999519, 6.77, -7.774467991436997e-22, 2.1238011428632424e-23, 1.4228200818924611e-21, 3.475439201525032e-21
247.99999999995168, 6.77, 1.7656372267066586e-21, 6.650480754029234e-23, -9.44834529781083e-21, 8.907360919447285e-21
248.99999999995146, 6.76, -7.890660555086911e-22, 6.449924397084189e-23, -7.024851410260023e-22, 1.5410445171229633e-20
249.99999999995123, 6.75, 8.716784415697183e-22, 4.6722904983246207e-23, -3.082641968975463e-23, 6.101561812607639e-21
250.999999999951, 6.75, 2.901098517665298e-22, 5.045189500202486e-23, -4.920397653568112e-21, 1.4044133016293592e-20
251.99999999995077, 6.74, 1.639857583847626e-21, 6.423696919519456e-23, 7.108748398032203e-21, 1.0124378325852942e-20
252.99999999995055, 6.73, -3.4955988835974506e-22, 1.2031305586928707e-22, 1.7857486670112557e-21, 5.965228611865166e-21
253.99999999995032, 6.73, 1.0966915985571748e-21, 6.239081319380485e-23, -2.5059092063398658e-21, 7.870137962766384e-21
254.9999999999501, 6.72, 1.562480174426356e-21, 5.164760293874184e-23, -1.1062088369486294e-21, 7.736931666287591e-21
255.99999999994986, 6.71, 5.66632661186624e-22, 5.068583413210025e-23, -2.262955010865419e-21, 7.43229283154316e-21
256.9999999999517, 6.70, 7.530377731924591e-23, 7.19999274801587e-23, -4.985119458704392e-21, 5.819412871319074e-21
257.9999999999535, 6.70, 5.491797562055705e-22, 5.949168748704215e-23, 1.2401804003773085e-21, 7.517370518274771e-21
258.9999999999553, 6.69, -6.804724454055329e-22, 6.606244101978886e-23, -5.688461824869411e-21, 4.900412769532929e-21
259.99999999995714, 6.68, 1.2808544870435683e-21, 2.2310916365677056e-23, 7.114316545352694e-21, 1.358165710996837e-21
260.99999999995896, 6.67, -1.224184937623679e-21, 4.483912939619212e-23, 2.675587519629962e-21, 3.316811967535051e-21
261.9999999999608, 6.66, -1.1417431083804298e-21, 4.831497367976563e-23, -3.48391097391924e-21, 3.434696122346182e-21
262.9999999999626, 6.65, 8.71837424464228e-22, 1.905983826148696e-23, 9.312738400995436e-22, 9.483601140137008e-21
263.9999999999644, 6.64, 7.686010924410747e-22, 7.732003040890317e-23, -2.150182400878068e-22, 1.0689905680103156e-20
264.99999999996624, 6.63, -1.9566862319428236e-21, 6.754815686139161e-23, -8.696298882455521e-21, 1.0941091657364512e-20
265.99999999996805, 6.62, -4.281256246027725e-22, 4.5584461357779246e-23, -1.9546292389909866e-21, 3.632097628349404e-21
266.9999999999699, 6.60, -1.0575230530760057e-21, 7.018211008887599e-23, 3.0104930561375528e-21, 6.759728862596397e-21
267.9999999999717, 6.59, 1.891402525875179e-21, 7.132563702395194e-23, -4.727464960876654e-22, 6.3157015984425746e-21
268.9999999999735, 6.58, 4.353979664027769e-22, 4.593088543899519e-23, 2.064187039457612e-21, 4.243524867094458e-21
269.99999999997533, 6.57, -2.0440663741089077e-22, 7.435685027911488e-23, -2.431015074499788e-21, 1.1702360902609149e-20
270.99999999997715, 6.55, -3.8594611456466086e-22, 2.2718553371819927e-23, 6.0737034335863064e-21, 4.134700860517646e-21
271.99999999997897, 6.54, 7.365062363904716e-22, 2.6663614543538403e-23, -4.531506749927232e-21, 1.006285408512752e-20
272.9999999999808, 6.53, 2.2760501164992304e-22, 1.2021832357673881e-22, 6.302902038456331e-21, 1.0161227077136924e-20
273.9999999999826, 6.51, -1.1622086733047198e-21, 7.525293841739311e-23, -2.556771557632776e-21, 6.004826926257182e-21
274.9999999999844, 6.50, -8.309754469638407e-23, 3.4977094331979e-24, 9.707786359041725e-21, 1.0032193112705503e-20
275.99999999998624, 6.48, -5.286511267494117e-22, 1.2108777558724334e-22, 6.0820633902027424e-21, 1.0215410997923646e-20
276.99999999998806, 6.47, 7.003703146586629e-22, 3.167274834605959e-23, 7.616287513047855e-22, 3.274682080434825e-21
277.9999999999899, 6.45, 5.608899153945218e-22, 2.3475728471317355e-23, 4.1158906611159195e-21, 9.225214237526149e-21
278.9999999999917, 6.44, -4.826278383885792e-22, 4.425705916455484e-23, 6.168640659281206e-23, 6.732374465239523e-21
279.9999999999935, 6.42, -4.338843066102497e-22, 9.756811038666339e-23, 2.9859782577155462e-21, 7.043451448329346e-21
280.99999999999534, 6.41, 6.808297732212363e-22, 3.371626454664849e-23, 3.2256663006401316e-21, 4.652106537728481e-21
281.99999999999716, 6.39, 4.68976111102864e-22, 8.767043262121212e-23, 9.673077384940924e-21, 1.4040887755017008e-20
282.999999999999, 6.37, 6.263618829075839e-22, 2.3286916307345597e-23, 2.8374992485497767e-21, 3.946616533264647e-21
284.0000000000008, 6.36, -1.6024118861043029e-22, 5.559696748139725e-23, 3.6774509744565396e-21, 3.059188181008806e-21
285.0000000000026, 6.34, 1.714184043522335e-22, 2.534223290240791e-23, 3.3415580765228677e-21, 8.549221793301504e-21
286.00000000000443, 6.32, -2.9066917957005527e-22, 1.4365174770436483e-22, 4.9485275221708885e-21, 1.0845069712701704e-20
287.00000000000625, 6.30, -3.2446693881720447e-22, 1.0045384443376232e-22, -2.573007158326718e-22, 7.213562394171289e-21
288.0000000000081, 6.29, 1.1028447836535416e-22, 6.611800116453974e-23, 9.090781373295862e-21, 9.908181578087355e-21
289.0000000000099, 6.27, -4.599600438266196e-22, 7.0977195992017e-23, 4.752231484218248e-21, 1.2274805010743445e-20
290.0000000000117, 6.25, 2.0959926398231987e-23, 5.578017974521087e-23, -6.342823946500951e-21, 4.1118550744379505e-21
291.00000000001353, 6.23, -2.2120875223557875e-22, 6.695418299474147e-23, 2.3311234367310306e-21, 6.956283327649841e-21
292.00000000001535, 6.21, -8.4481679905559835e-22, 8.004679691793632e-23, 1.0224151614528469e-20, 1.1953888789484954e-20
293.00000000001717, 6.19, -1.7092694177579561e-22, 9.738273783470879e-23, -1.5916290816648897e-22, 3.5946485977739524e-21
294.000000000019, 6.17, 7.521754820975228e-22, 5.824287835785014e-23, 4.555210705019864e-21, 3.2060826960042467e-21
295.0000000000208, 6.15, -2.846756394910693e-23, 5.0386043936779e-23, 9.738600602908535e-21, 9.470474207478688e-21
296.0000000000226, 6.13, 2.610090303990779e-22, 1.2653787857603282e-22, 7.282902736118469e-21, 1.6568621082450147e-20
297.00000000002444, 6.11, 4.746942275602305e-22, 2.714328668246277e-23, 7.761547981325053e-22, 1.2551966168239554e-20
298.00000000002626, 6.09, 3.543938432278735e-22, 1.2864504010909562e-22, 1.395814078714403e-20, 2.210856876611279e-20
299.0000000000281, 6.06, 1.0169319317557025e-22, 1.0603201248180547e-22, -2.018602651964253e-22, 6.6865047702246154e-21
300.0000000000299, 6.04, 6.271775128138073e-22, 2.912598857004721e-23, 2.2317756020116277e-21, 1.726439192016002e-20
301.0000000000317, 6.02, -4.664195715260399e-22, 7.674269296239101e-23, -1.1847477564836021e-21, 3.178667898657968e-21
302.00000000003354, 6.00, -5.5425909168877495e-22, 7.640550686094337e-23, 3.0078752050226575e-21, 4.156488157685392e-21
303.00000000003536, 5.98, 9.59868731888372e-22, 8.076454421300048e-23, 3.58223038978128e-21, 7.839890565599679e-21
304.0000000000372, 5.95, -1.381502818356984e-22, 5.663724855572451e-23, 5.1672644921501966e-21, 6.630487310179304e-21
305.000000000039, 5.93, -2.0409356898297757e-22, 1.3233040768291486e-22, 2.6721452067109028e-21, 1.4431306321080638e-20
306.0000000000408, 5.91, 6.008979986511198e-22, 3.8702148370291686e-23, -4.0761644177274448e-22, 5.952133626499059e-21
307.00000000004263, 5.88, 3.0626654554313514e-22, 8.057291495130259e-23, 7.687412724799614e-21, 1.8361298775656588e-20
308.00000000004445, 5.86, -4.535962911470464e-22, 8.326505412329925e-23, 2.2509248834313054e-21, 1.7254489525617318e-20
309.00000000004627, 5.83, 6.6347316077045365e-22, 1.1487323141542647e-22, 2.331757984713336e-21, 6.199323662069212e-21
310.0000000000481, 5.81, -1.0646634835352956e-22, 1.2603076495544523e-22, 6.819367465985533e-21, 1.0218006742318969e-20
311.0000000000499, 5.78, 2.175949873894822e-22, 8.834796119023016e-23, 1.1100929734567518e-21, 6.54452635478785e-21
312.0000000000517, 5.76, -1.356116566545537e-22, 6.698864865440983e-23, 2.0604444041699705e-22, 8.158054314261854e-21
313.00000000005355, 5.73, -2.4462565130688787e-22, 3.499863861144073e-23, 6.207379239536267e-22, 1.0970586600918533e-20
314.00000000005537, 5.71, -2.791819837711656e-22, 1.5506867813377372e-22, 3.643484762872676e-21, 5.112946013172081e-21
315.0000000000572, 5.68, -3.4516678747275052e-22, 1.0721970280261005e-22, -1.3544037479955427e-21, 8.756845680219251e-21
316.000000000059, 5.65, 2.912650159681672e-22, 1.1349929211405479e-22, 6.2012828651378055e-21, 8.598784186117026e-21
317.0000000000608, 5.63, -3.1321613043353014e-22, 7.77929673254611e-23, -2.8132732995102986e-21, 8.415892953368168e-21
318.00000000006264, 5.60, 1.3016719579208504e-22, 9.660059361505027e-23, -1.4232529191509111e-21, 2.9212585440814477e-21
319.00000000006446, 5.57, -4.307508074924822e-22, 7.691460803343121e-23, -3.2269170710503545e-22, 7.264069345315196e-21
320.0000000000663, 5.55, -5.800300616883165e-22, 2.0775097690752534e-23, -9.769650913326265e-21, 6.50476860309624e-21
321.0000000000681, 5.52, -5.307853604037179e-22, 4.978900268908181e-23, 3.487673230362638e-21, 1.4041938559684813e-20
322.0000000000699, 5.49, -1.279592641361247e-22, 7.77983199418223e-23, 2.262107896595059e-21, 3.273160281805612e-21
323.00000000007174, 5.46, 2.946048358113043e-22, 4.290221881453259e-23, 4.2325544019576686e-21, 1.353786511940493e-20
324.00000000007356, 5.43, 4.811145485902406e-22, 3.657339084799396e-23, 4.437312425062785e-21, 1.2553592881239103e-20
325.0000000000754, 5.41, 2.76142463661968e-22, 1.2451927843596687e-23, 4.783919305249605e-22, 1.3360787278847393e-20
326.0000000000772, 5.38, 8.618411750661362e-22, 2.3695407393459536e-23, 7.457655100907623e-21, 1.2643104267412632e-20
327.000000000079, 5.35, 2.2694273414406433e-22, 1.2377454581733048e-22, 8.312467084725886e-22, 8.66254348958313e-21
328.00000000008083, 5.32, -2.3078803015052042e-22, 1.348736564197645e-22, 4.323013093911848e-21, 1.2849531419559601e-20
329.00000000008265, 5.29, -5.170136669982204e-22, 1.0322429544112249e-22, 4.0177393882975904e-21, 1.240345397358387e-20
330.00000000008447, 5.26, 1.0956880769087235e-22, 4.908308757178473e-23, 3.839744162261661e-21, 6.598035777461216e-21
331.0000000000863, 5.23, 2.789741338813969e-22, 1.0002943737999833e-22, 2.0415276677121746e-22, 7.798499071051097e-21
332.0000000000881, 5.20, -1.6688791915688772e-22, 3.940437293777596e-23, 1.4232860166157764e-22, 1.2206113324822816e-20
333.0000000000899, 5.17, 6.595326894037874e-23, 1.3178125163726464e-22, -2.154306941395823e-21, 6.513083160323369e-21
334.00000000009175, 5.14, 3.0272248175122715e-22, 4.590490487793345e-23, -1.2942278202981833e-21, 7.003826122852653e-21
335.00000000009356, 5.11, 1.3941231595059965e-22, 1.3920521026389e-22, -4.380079503347162e-22, 8.075121655929765e-21
336.0000000000954, 5.07, 1.6610441926520303e-22, 4.3245757950755603e-23, 5.702499971777895e-21, 4.842136221875629e-21
337.0000000000972, 5.04, 8.19043245858969e-23, 5.338235426567943e-23, 1.0674939933891454e-20, 8.999671934189062e-21
338.000000000099, 5.01, 7.255263544285251e-22, 7.543266712382029e-23, 9.012762723267037e-21, 2.8323890681929866e-21
339.00000000010084, 4.98, 3.849920483350467e-22, 8.864931380841469e-23, -7.812363160151193e-22, 5.8618449998288795e-21
340.00000000010266, 4.95, 2.5537398331890706e-22, 4.869247390696924e-23, 5.270186332165482e-21, 9.550635185871997e-21
341.0000000001045, 4.91, 1.3446884469788356e-22, 8.741230349575218e-23, -2.2637314301106228e-21, 6.673896682288252e-21
342.0000000001063, 4.88, -4.662608684092344e-22, 1.2409628598863039e-22, 1.8638325785550117e-21, 1.0019499969235431e-20
343.0000000001081, 4.85, 1.089288329406793e-23, 2.411730804929031e-23, 1.0609679475694346e-20, 1.1979938985118444e-20
344.00000000010994, 4.81, 1.102553661501856e-22, 4.008458836825542e-23, 3.5507393490167865e-21, 7.97234917167809e-21
345.00000000011175, 4.78, -8.586794310796036e-22, 1.6790842539711882e-23, 7.723950033721943e-21, 6.173771726595707e-21
346.0000000001136, 4.75, 1.66863602110374e-22, 8.516443539300634e-23, 4.72041209143303e-22, 9.05036173028518e-21
347.0000000001154, 4.71, 3.754670341661163e-22, 8.560531328786543e-23, 5.980413310663112e-21, 6.0211022847167165e-21
348.0000000001172, 4.68, 2.200552550896159e-22, 5.007567679862382e-23, -1.5512078588275455e-21, 1.3034917105428037e-20
349.00000000011903, 4.65, -5.629787479125718e-22, 3.2324709607313926e-23, -6.238496366674305e-21, 8.410064801945954e-21
350.00000000012085, 4.61, 1.2376109846557785e-21, 3.5045324264741385e-23, 1.4976795875080631e-21, 5.242585058619664e-21
351.00000000012267, 4.58, 5.2310149341450605e-22, 6.881124337755455e-23, -1.117760347077279e-20, 1.4368930114642106e-20
352.0000000001245, 4.54, -8.329838873645028e-22, 2.6170925615754576e-23, -6.479977600890279e-21, 5.878597170127921e-21
353.0000000001263, 4.51, 5.537557718744008e-22, 7.704627446267301e-23, -5.257052989093473e-21, 1.664919678496136e-21
354.0000000001281, 4.47, -7.329062845154739e-22, 6.688324285564272e-23, 1.7486315577496093e-21, 3.897582865162435e-21
355.00000000012994, 4.44, 2.490408863186924e-22, 1.554491335512715e-23, 4.4192621006206825e-21, 4.273537147226577e-21
356.00000000013176, 4.40, -3.5004137668689907e-22, 1.0294086625140548e-22, -8.930059109018504e-21, 8.708061639799717e-21
357.0000000001336, 4.37, -1.8013085900872805e-22, 7.370679139077045e-23, 4.325653698512275e-21, 5.073206341711171e-21
358.0000000001354, 4.33, -2.901217155484262e-22, 5.320400479478359e-23, -2.04000666828423e-21, 2.766323976451376e-21
359.0000000001372, 4.29, -1.763190258628056e-24, 2.5427751459053616e-23, -6.172238746450639e-22, 7.76620221269684e-21
360.00000000013904, 4.26, 3.0289164839091556e-22, 7.688157904001078e-23, 2.0238873877061114e-21, 9.518226134116612e-21
361.00000000014086, 4.22, 6.954599525927286e-22, 6.610500775040438e-23, -1.2099829507370971e-20, 5.161939275934916e-21
362.0000000001427, 4.18, -2.4035590240235087e-22, 7.220874778218629e-23, -1.1064634252468966e-20, 1.151036029584691e-20
363.0000000001445, 4.15, -1.3318132355292728e-22, 4.2417281055771466e-23, -1.0322170807572033e-20, 8.550957535888323e-21
364.0000000001463, 4.11, -1.0518513468855895e-21, 8.018558834527544e-23, -1.0601442932768216e-20, 1.558996822443459e-20
365.00000000014813, 4.07, 4.769079898778879e-22, 2.683319172894482e-23, -4.876362399323187e-21, 4.894454189526613e-21
366.00000000014995, 4.04, 5.990057528330554e-23, 1.3535854281459545e-22, 9.306914878009615e-21, 1.9298878707589624e-20
367.0000000001518, 4.00, 3.337175422216036e-22, 2.734267998229446e-23, -6.646541385859423e-21, 4.746581325108868e-21
368.0000000001536, 3.96, 1.426025092002815e-21, 4.72720553884283e-23, -1.4746506402244318e-21, 5.261552180632013e-21
369.0000000001554, 3.92, 2.7965851292731277e-22, 5.0349288807956076e-23, -4.1685373320560096e-22, 1.3730000797251274e-20
370.00000000015723, 3.88, -1.5901176720689827e-22, 8.05548948701137e-23, -6.681695138430645e-21, 1.0818194385787753e-20
371.00000000015905, 3.85, 3.9025785650548684e-22, 4.222452709493315e-23, -4.108304625250247e-21, 1.714956832171899e-20
372.00000000016087, 3.81, -5.7771253289955715e-22, 8.214615483373638e-23, 4.8615782169143256e-21, 8.386411447550221e-21
373.0000000001627, 3.77, 1.1144225482707578e-21, 8.386520579617932e-23, -3.002496204586296e-21, 1.6596720053194142e-20
374.0000000001645, 3.73, 2.5552635798288487e-22, 1.7834778557738003e-23, 6.169808235703997e-21, 1.2510791592526923e-20
375.0000000001663, 3.69, -7.71001665796335e-22, 9.030533437424903e-23, 1.6868443101798357e-21, 8.629419689331796e-21
376.00000000016814, 3.65, -6.65389233255445e-23, 4.793086625547415e-23, -1.4889197079414047e-20, 2.148960368942635e-20
377.00000000016996, 3.61, 9.66950613381562e-22, 2.4057821657568978e-23, -3.044468714498751e-21, 3.556650564003115e-21
378.0000000001718, 3.57, 1.4327617984437174e-22, 6.598601549355924e-23, -1.2613025706803264e-21, 1.1824883833156407e-20
379.0000000001736, 3.53, -1.1954121254402908e-21, 8.833450586450704e-23, -1.4821058636340187e-21, 5.451234869547396e-21
380.0000000001754, 3.49, 4.372273851117228e-22, 2.6055578968318926e-23, -3.8436807000648606e-21, 1.075443315333601e-20
381.00000000017724, 3.46, 7.017318118825373e-22, 8.113395891002987e-23, -7.370984231703637e-21, 8.959396751651808e-21
382.00000000017906, 3.42, -9.581886718426486e-22, 5.475188362673592e-23, -8.88648863045263e-21, 1.386553115598871e-20
383.0000000001809, 3.38, -3.2875450500394262e-22, 2.4049157652463506e-23, -1.359571252226001e-20, 1.1558614156618907e-20
384.0000000001827, 3.34, -1.6676722143541671e-22, 5.779868984507377e-23, -7.903068755567693e-21, 1.323059621279896e-20
385.0000000001845, 3.29, 1.4657013275285056e-21, 6.98798870558074e-23, -1.307207736582123e-20, 1.3411718281799966e-20
386.00000000018633, 3.25, 2.0631722409765818e-22, 7.479306382762387e-23, -9.213116037337356e-21, 1.8158079759101603e-20
387.00000000018815, 3.21, 1.0813188267909048e-21, 3.604886295395404e-23, -1.7052027310158292e-20, 1.7559472871631693e-20
388.00000000018997, 3.17, -6.820357567470395e-22, 1.0899067983552521e-22, -1.3105125140801446e-20, 1.684047066229416e-20
389.0000000001918, 3.13, 8.981000152865115e-22, 5.571200863876221e-23, -1.3181771265296358e-20, 1.8786415875997008e-20
390.0000000001936, 3.09, -2.116651405836188e-22, 1.0897938988989042e-22, -2.7300908799051386e-20, 4.570401675425304e-20
391.0000000001954, 3.05, -3.864648900887014e-23, 1.0166700161348398e-22, -7.289912181421536e-21, 2.0157981872210186e-20
392.00000000019725, 3.01, 4.909077792187255e-22, 2.655982260165926e-23, 3.98397278831529e-21, 8.259276621445583e-21
393.00000000019907, 2.97, 2.8402442898033524e-22, 8.824148707268302e-23, -1.4299477315022277e-20, 4.226005283274475e-20
394.0000000002009, 2.93, -2.7113492307838954e-22, 1.3163400425963397e-22, -1.0636429426551746e-20, 2.843824630721109e-20
395.0000000002027, 2.89, 1.7570406015976085e-21, 1.5994512935788089e-23, -1.3323570662687511e-20, 2.2094172131391892e-20
396.0000000002045, 2.84, 1.3752719143674238e-21, 6.803809249057211e-23, -2.325712877310503e-20, 2.0613121101400277e-20
397.00000000020634, 2.80, 5.665506357898545e-23, 5.74284370592268e-23, -2.6348236297553284e-20, 3.976179202447148e-20
398.00000000020816, 2.76, 7.443012433798431e-22, NaN, -1.4524638076580998e-20, 4.6899174414065486e-20
399.00000000021, 2.72, 7.1507091094344785e-22, 2.3632087592379147e-23, 1.4399955326206673e-21, 3.266550414006344e-20
400.0000000002118, 2.68, -3.8200948369751153e-22, 6.332765261884037e-23, -2.3728287347176905e-20, 2.813297934998417e-20
401.0000000002136, 2.64, 1.5960350964788382e-22, 6.533713347947094e-23, -3.545645012195895e-20, 5.151538002127808e-20
402.00000000021544, 2.59, -4.413875973729846e-22, 5.949883633429641e-23, -2.2215910695220607e-20, 3.84067477860508e-20
403.00000000021726, 2.55, 7.189818317881495e-22, 6.765608818697369e-23, -2.0937311125722967e-20, 4.642283355200679e-20
404.0000000002191, 2.51, 1.3416885428680532e-22, 5.179521693274565e-23, -3.865419378085531e-21, 9.444151195087368e-21
405.0000000002209, 2.47, 2.146996925869461e-21, 4.1699321167637994e-23, -8.76335896000672e-22, 4.5497333951354707e-20
406.0000000002227, 2.43, -1.7915488316723495e-22, 7.922647141679772e-23, -2.1979636008898485e-20, 3.2039074999898164e-20
407.00000000022453, 2.38, -5.112837373048496e-22, 7.704136798783819e-23, -2.7419577360609937e-21, 1.3322851698599988e-20
408.00000000022635, 2.34, -1.051642089448298e-21, 5.466533230102927e-23, -2.6138149869786526e-20, 3.76846403477942e-20
409.00000000022817, 2.30, -3.430154799654499e-23, 7.97325453382132e-23, -3.0032067727563804e-20, 4.076454941283117e-20
410.00000000023, 2.26, -1.0282164871366769e-21, 1.357042650651589e-22, -8.152904316297563e-21, 1.853181108231197e-20
411.0000000002318, 2.21, 1.0918951509302386e-21, 1.1832789632419253e-22, -4.047225704485274e-20, 5.466159007684013e-20
412.0000000002336, 2.17, -1.2464050932242144e-21, 1.1933995038346725e-22, -4.51685667331039e-20, 5.827498938135636e-20
413.00000000023545, 2.13, 2.739976162557722e-22, 1.734269664372058e-22, -2.403289158188499e-20, 6.806276087671934e-20
414.00000000023726, 2.08, 1.5774848795484104e-21, 9.309228349486329e-23, -2.1114749789400782e-20, 4.724153930760402e-20
415.0000000002391, 2.04, 8.520818288401377e-22, 6.848587271975787e-23, -2.9606507790683947e-20, 4.657573217490365e-20
416.0000000002409, 2.00, -2.313467175124942e-22, 1.7874767112020671e-22, -4.6092961861883656e-20, 7.456605664926297e-20
417.0000000002427, 1.96, 1.909881052318859e-21, 1.1603472344909905e-22, -3.3702785091485195e-20, 6.936238406477166e-20
418.00000000024454, 1.91, 5.776683430629041e-22, 1.1389917723298497e-22, -2.9325314310078484e-20, 6.073903479444008e-20
419.00000000024636, 1.87, 8.485660032969256e-23, 9.107181534584319e-23, -3.279452857782796e-20, 3.372028406518966e-20
420.0000000002482, 1.83, 4.353761780756809e-22, 7.356661181383274e-23, -1.140909562742755e-20, 4.6381051103560196e-20
421.00000000025, 1.78, -8.525677582132543e-22, 4.9594532207384915e-23, -6.426493037026222e-20, 8.203054486540801e-20
422.0000000002518, 1.74, -6.760292037336511e-22, 6.144537253062735e-23, -7.527188975096299e-21, 4.077489625515832e-20
423.00000000025364, 1.70, -8.010091367309034e-22, 1.0665216565238907e-22, -5.332859685954944e-20, 7.093394794673635e-20
424.00000000025545, 1.66, -4.372724591662963e-22, 9.146462077009479e-23, -2.369976542526801e-20, 4.9343041045498744e-20
425.0000000002573, 1.61, 8.825605907173251e-22, 9.380698198473043e-23, -8.222100538147604e-20, 9.868087593652778e-20
426.0000000002591, 1.57, -1.4228263040565754e-21, 6.398922882513503e-23, -2.500172051804009e-20, 8.534995864649141e-20
427.0000000002609, 1.53, 3.767657694498529e-22, 5.729404767065367e-23, -4.258986906082244e-20, 5.908227062923083e-20
428.00000000026273, 1.48, 8.416272336351082e-22, 4.3283881909523123e-23, -9.668451695586036e-20, 7.128272828414734e-20
429.00000000026455, 1.44, 3.8628735484145652e-22, 1.1911984188368504e-22, -5.886476190993303e-20, 5.0522217004643227e-20
430.00000000026637, 1.40, -3.081552440016905e-22, 7.288609936407725e-23, -3.5159592875444334e-20, 1.6960168771201987e-20
431.0000000002682, 1.35, 2.118075912106855e-21, 1.7804225330254922e-23, -5.286870261540282e-20, 7.401768208630344e-20
432.00000000027, 1.31, -1.2842585485925448e-21, 6.925650801709329e-23, -1.3635186554121134e-19, 8.333126625480499e-20
433.0000000002718, 1.27, 6.634291745189447e-22, 1.2631217906574455e-22, -4.3277514735040054e-20, 1.2683077102801183e-19
434.00000000027364, 1.22, 3.9513508545332037e-22, 6.456668870189248e-23, -1.684464709822697e-19, 2.2738054536394077e-19
435.00000000027546, 1.18, -1.9404046154743044e-21, 3.67933022107365e-23, -3.187293805048765e-20, 1.6164417422051964e-19
436.0000000002773, 1.14, 1.6125936721226106e-21, 5.528888347787671e-23, -1.228653281947154e-19, 1.5901503141893645e-19
437.0000000002791, 1.10, 7.009461536367856e-22, 7.130734913480565e-23, -4.3430028646191727e-20, 1.8236630596896052e-19
438.0000000002809, 1.05, 6.687701592891179e-22, 5.080972700098523e-23, -5.299653545199275e-20, 1.409953685907472e-19
439.00000000028274, 1.01, -2.76797407217844e-21, 4.69466627396221e-23, -1.247022306374943e-19, 1.568506473660881e-19
440.00000000028456, 0.97, -1.1095160465320295e-21, 2.5613515383937575e-23, -1.474519370561213e-19, 1.1636868215466718e-19
441.0000000002864, 0.92, -2.410051689190361e-21, 1.851298953167622e-22, -9.427121545432496e-20, 1.60549327491765e-19
442.0000000002882, 0.88, 2.7571887421723553e-21, 9.582915059359436e-23, -2.66319538066833e-20, 6.270134819674417e-20
443.00000000029, 0.84, -1.0463289066537089e-21, 1.262177448353619e-29, -9.472947711436227e-20, 2.1375193927243173e-19
444.00000000029183, 0.79, -2.657128256014303e-21, 5.2898125051332175e-23, 1.3969882198867899e-19, 2.728918759486546e-19
445.00000000029365, 0.75, 1.1125792761461004e-22, 1.5574785169142819e-22, -1.4210601879259597e-19, 2.0751193573418807e-19
446.0000000002955, 0.71, 1.3877566549341423e-21, 1.4547596443423924e-22, 1.8387310490185224e-20, 1.1557968912699837e-19
447.0000000002973, 0.67, 3.756924750256194e-21, 1.5842419128445436e-22, -2.833070507796111e-19, 6.901123079718729e-19
448.0000000002991, 0.62, -1.172791249402916e-21, 1.5676952460796038e-22, -2.8486797218137874e-19, 1.4354497335067765e-19
449.00000000030093, 0.58, 1.0680549415759397e-21, 1.664677721301306e-22, -1.0554474558774384e-19, 2.9696958067216e-19
450.00000000030275, 0.54, -2.194557254025466e-22, 1.4727925256550323e-22, -7.544924598203429e-20, 2.459496524066781e-19
451.00000000030457, 0.50, -2.2416343233751954e-21, 2.656974449790031e-22, -3.6477882200297863e-19, 3.6409035923204575e-19
452.0000000003064, 0.46, 3.1152149584809635e-21, 1.3240816363997668e-22, -5.381934427686927e-19, 5.579737564853775e-19
453.0000000003082, 0.41, 9.251453280746722e-22, 1.8957019468281427e-22, -2.6515757612533927e-19, 4.561765078570776e-19
454.00000000031, 0.37, 7.59011121348597e-22, 3.043711730533411e-22, -2.8829296861605076e-19, 8.8476449205931e-19
455.00000000031184, 0.33, 1.047416296439757e-21, 2.3423785182988476e-22, -7.666677805178903e-19, 7.85773412800597e-19
456.00000000031366, 0.29, 1.9685839803411357e-21, 2.788613226393285e-22, -1.0450114401820529e-18, 1.3136807420723727e-18
457.0000000003155, 0.25, 2.0193516235538813e-21, 3.7883111990839225e-22, -1.0519929275532245e-18, 1.1806566443653327e-18
458.0000000003173, 0.20, -4.7276820246848994e-21, 8.786641467694858e-22, -2.063650078904139e-18, 2.41419613830456e-18
459.0000000003191, 0.16, 3.3502066464790817e-21, 4.806550438572911e-22, 8.061449481442125e-19, 2.234472821475979e-18
460.00000000032094, 0.12, -1.5030624538967737e-20, 2.6182775555299125e-22, -3.148042619787032e-18, 3.3210109682482888e-18
461.00000000032276, 0.08, 7.789111441087833e-22, 3.9759733733510737e-22, 4.978181935358229e-19, 1.1269649055594756e-17
462.0000000003246, 0.04, 1.6321564813312757e-20, 3.1156200854952474e-21, -3.0696097108272615e-17, 4.9412039564713363e-17
463.0000000003264, -0.00, 7.798260015456285e-19, 4.545365579406498e-20, -4.165500313385741e-15, 6.1446816973120274e-15
464.0000000003282, -0.04, -6.538888840776728e-20, 1.1742020488717697e-21, -2.34492921720284e-17, 2.7704341873112783e-17
465.00000000033003, -0.09, -3.3563888061845917e-22, 2.1408152745431412e-21, -1.43979983378096e-18, 9.379593938769189e-18
466.00000000033185, -0.13, -1.1210137415431917e-20, 5.136756030325453e-22, -6.193931752140015e-18, 1.2577676036120899e-17
467.00000000033367, -0.17, -7.832094908530083e-21, 6.487964680031456e-22, -1.8237954791194968e-18, 4.3541475074596996e-18
468.0000000003355, -0.21, 3.436484634621949e-21, 2.6811750661741813e-22, 1.4238308664777471e-18, 2.237833650958337e-18
469.0000000003373, -0.25, 9.387391445042043e-21, NaN, 1.5525493785426751e-18, 2.0501078473604603e-18
470.0000000003391, -0.29, 5.418877821596134e-21, 4.553434712355038e-22, 4.480960541871029e-19, 4.214898609708476e-19
471.00000000034095, -0.33, -5.997912681806338e-22, 0, 4.653283912042084e-19, 2.292671285189522e-19
472.00000000034277, -0.37, -1.437327463847367e-21, 1.600722830845022e-22, 2.323291795395138e-19, 3.9285093351492245e-19
473.0000000003446, -0.41, 2.234638235082576e-21, 1.329063255625304e-22, -2.9582233449732687e-19, 2.525335312462153e-19
474.0000000003464, -0.45, -5.36177100320621e-21, 1.6235795157184444e-22, -7.980289450769181e-20, 3.2083968341229245e-19
475.0000000003482, -0.49, 1.0629435012235e-21, 2.407326536632941e-22, -3.388915023055595e-20, 1.5715738972093389e-19
476.00000000035004, -0.52, -1.08169044765179e-22, 2.3591840266046587e-22, 3.3409987874751953e-20, 1.906105870691204e-19
477.00000000035186, -0.56, -4.426414153549641e-21, 1.1495516627807944e-22, -2.533742009141013e-19, 4.555726807952833e-19
478.0000000003537, -0.60, -9.493017398794514e-22, 2.8088689040515068e-22, -9.434903117273075e-20, 4.440797681185989e-19
479.0000000003555, -0.64, -3.3781542517229945e-22, 1.9145657311765981e-22, -7.083197567418881e-20, 2.620596876465236e-19
480.0000000003573, -0.68, -4.550585070191618e-21, 1.7564541115110524e-22, 2.9121762648231557e-20, 1.1844444570476086e-19
481.00000000035914, -0.72, -1.933559990521183e-21, 9.867591130833123e-23, -9.034854106150957e-20, 1.0746453394340816e-19
482.00000000036096, -0.76, -1.252572343740134e-21, 7.941689071458035e-23, -2.0523086697784193e-19, 2.3963816632207075e-19
483.0000000003628, -0.79, -2.7457687379776376e-21, 1.1312011928313251e-22, -3.440712778071406e-20, 9.663883449023524e-20
484.0000000003646, -0.83, 2.53735767497381e-21, 8.110435887472641e-23, -3.8696004545911403e-20, 2.3473320894795257e-20
485.0000000003664, -0.87, -3.453186933237405e-21, 5.226096543121671e-23, -1.1454177215777873e-19, 2.171783899349124e-19
486.00000000036823, -0.91, 2.3845991885918617e-21, 1.1436021050349717e-22, -3.109015388749685e-20, 7.438907316192975e-20
487.00000000037005, -0.94, -4.610436466443535e-21, 1.2953520241393124e-22, -2.067202951854707e-20, 6.610800931316349e-20
488.00000000037187, -0.98, -9.427210888333608e-22, 1.5949417096143746e-22, -1.369785044928712e-20, 5.945587110031901e-20
489.0000000003737, -1.02, -9.862762681821367e-22, 2.196694424213239e-23, 9.660194049246286e-20, 1.0393044002447899e-19
490.0000000003755, -1.05, 1.3839757805258745e-21, 1.0794987641395637e-22, 8.181520192841568e-21, 4.138893214194377e-20
491.0000000003773, -1.09, -4.128724215163833e-21, 1.0236141042357118e-22, 1.2890005794268334e-21, 1.5940333921428372e-20
492.00000000037915, -1.12, -2.874691183954187e-21, 1.4438928637888209e-22, -3.450634511139935e-20, 4.764863027004482e-20
493.00000000038096, -1.16, 3.439114578624713e-21, 9.306148322546767e-23, 1.0262717081633726e-20, 3.335259603790026e-20
494.0000000003828, -1.19, -5.082791150131806e-21, 5.313988028324657e-23, -3.418583191264109e-20, 1.8510806387183907e-20
495.0000000003846, -1.23, 2.6697461305857754e-21, 1.9920079618909607e-23, 3.433839419618675e-20, 4.299762892128834e-20
496.0000000003864, -1.26, -1.3414719592450796e-21, 1.2938811320403596e-22, -2.1054894756861818e-20, 1.802238723152823e-20
497.00000000038824, -1.30, 1.0527208590375009e-21, 9.677802647866317e-24, 6.852412761352153e-21, 2.184226743925585e-20
498.00000000039006, -1.33, -6.2798183888686725e-22, 5.566866571630358e-23, 1.1206892956352318e-20, 1.8698183849499985e-20
499.0000000003919, -1.37, 4.5310364232599424e-21, 8.018378045524611e-23, 7.096330948106532e-21, 3.0195950475515394e-20
500.0000000003937, -1.40, -1.968354720056286e-21, 9.030144703244354e-23, 1.1443393527639236e-20, 3.799501761118118e-20
501.0000000003955, -1.43, -1.6710925758666982e-21, 4.8660918637995165e-23, 1.6663953392065985e-20, 3.2877116346551733e-20
502.00000000039734, -1.47, -1.574614364212076e-21, 6.885276240025048e-23, -2.2138745039447972e-20, 4.09908100955516e-20
503.00000000039915, -1.50, 2.956291728508683e-21, 1.3912286251254117e-22, -1.4365764211574268e-20, 4.117160970563903e-20
504.000000000401, -1.53, 4.748275437619678e-21, 1.5194616995821584e-22, 1.5439807134343196e-20, 1.0492203633767412e-20
505.0000000004028, -1.56, -1.1607570696090715e-21, 1.1696499174428383e-22, -7.887658851986237e-21, 8.26216299377986e-21
506.0000000004046, -1.59, -2.9221875343489046e-21, 9.663435633669449e-23, -1.074239883843432e-20, 3.7888223676526616e-21
507.00000000040643, -1.63, 1.4376062732743575e-22, 6.535416213133757e-23, -2.5254344357980766e-20, 3.8227738098397924e-20
508.00000000040825, -1.66, -1.2905115747430218e-21, 7.013088318129644e-23, 1.8368264022957046e-21, 6.213039683490851e-21
509.00000000041007, -1.69, -8.773822499951485e-22, 4.083005843159269e-23, 1.2237635243798271e-20, 2.6673987791802278e-20
510.0000000004119, -1.72, 1.0745233095083072e-21, 1.4103271091802421e-22, 2.758309539859646e-21, 1.115115950059089e-20
511.0000000004137, -1.75, -5.494371820536683e-22, 2.705262327480723e-23, 6.948538038390871e-21, 1.3311812236954222e-20
512.0000000004155, -1.78, 4.562783688301565e-21, 8.671014082007744e-23, 1.5101538429102648e-24, 7.383241151099798e-21
513.0000000004173, -1.81, 3.1973983361318246e-21, 6.58671500700176e-23, 2.3533642778429e-21, 2.6340029717249896e-20
514.0000000004192, -1.84, -4.678677911469294e-22, 7.254714424408328e-23, -5.356692757564122e-21, 2.2499946716856362e-20
515.000000000421, -1.86, -2.8494510890085764e-21, 6.359215195589247e-23, 1.0797241211410742e-20, 3.605284722987246e-20
516.0000000004228, -1.89, -2.255843585081383e-21, 1.0731710444016463e-22, -7.927922049977465e-21, 1.2462624816652719e-20
517.0000000004246, -1.92, 1.2456907390014488e-21, 9.289138538095026e-23, 5.722383200775552e-21, 1.6256358145791955e-20
518.0000000004264, -1.95, 9.192135384943141e-22, 1.2910630551696572e-22, -3.5049414428149505e-21, 3.22302415337295e-20
519.0000000004283, -1.97, 1.818176089319797e-21, 6.329117909635264e-23, -1.962994595896828e-20, 1.8176971463947726e-20
520.0000000004301, -2.00, 7.257493080946187e-22, 9.345914999624984e-23, -2.0011330815917113e-21, 1.1175938646606708e-20
521.0000000004319, -2.03, -1.880077654247556e-21, 9.612540526556284e-23, -4.4800939531582625e-21, 1.3227114428557339e-20
522.0000000004337, -2.05, 2.325691714492201e-21, 9.350992876652866e-23, 7.860613814300194e-22, 1.1746653156774354e-20
523.0000000004355, -2.08, -6.703928091440118e-22, 1.0002820980987379e-22, 7.336564425508715e-21, 9.037878945156861e-21
524.0000000004374, -2.10, 2.58251748598857e-21, 3.0162619915251316e-23, 6.3718538669144286e-21, 6.523222488036671e-21
525.0000000004392, -2.13, 2.190774399292239e-22, 8.03973559915355e-23, 9.309017971409117e-21, 1.5160950778350825e-20
526.000000000441, -2.15, -3.0254132082145927e-21, 6.055308490361654e-23, -7.555845288402973e-21, 1.0112037734943435e-20
527.0000000004428, -2.17, -4.321160063434112e-22, 1.328971187217586e-22, -1.1324570340551196e-20, 1.1515358359079564e-20
528.0000000004446, -2.20, -4.146059902462367e-21, 9.662129654911067e-23, 2.4928197397331398e-21, 7.20132629771444e-21
529.0000000004464, -2.22, 5.014564303005776e-22, 5.605035676397348e-23, -7.983524088827226e-22, 4.271432559654243e-21
530.0000000004483, -2.24, -2.255111653425439e-21, 9.732015027476104e-23, 1.00751610532631e-20, 1.7847512574394005e-20
531.0000000004501, -2.26, 1.0218634101682922e-21, 1.9971688493517092e-22, 3.472685070500513e-21, 3.7789548296147926e-21
532.0000000004519, -2.28, -1.6116411832213324e-21, 1.5872115280437523e-22, -2.982520704454067e-21, 1.0841573377871205e-20
533.0000000004537, -2.31, -3.791168388731164e-21, 4.795137945469755e-23, 9.907600961715937e-22, 6.29088524143121e-21
534.0000000004555, -2.33, 1.2761499006714093e-22, 1.8634392776387771e-22, -5.212279806904599e-21, 1.2854948520161806e-20
535.0000000004574, -2.35, 1.0359097384004113e-21, 2.5881757032564498e-23, -2.733044631494799e-21, 6.151671794300347e-21
536.0000000004592, -2.36, -5.400368322524031e-21, 2.196181710757666e-22, -3.420500544667229e-21, 5.8568161435957306e-21
537.000000000461, -2.38, 4.090511831279939e-22, 7.582628452460767e-23, -3.3792040769765608e-21, 2.5458017786596894e-21
538.0000000004628, -2.40, -2.474853243381345e-21, 8.832122648365572e-23, -2.497585887988057e-21, 6.831141191042725e-21
539.0000000004646, -2.42, -4.433394917069705e-21, 3.031634822699329e-22, -5.598927023649865e-21, 8.33290093627685e-21
540.0000000004665, -2.44, -3.056729633959699e-21, 8.482108186346064e-23, 9.398601877417364e-22, 4.430967068794175e-21
541.0000000004683, -2.45, -3.300837472810766e-21, 9.985925037549461e-23, -7.906748617134725e-21, 1.2303443876726051e-20
542.0000000004701, -2.47, -5.68052120352776e-22, 1.3364299072296108e-22, -1.6133526796021979e-21, 7.340234774423048e-21
543.0000000004719, -2.48, 1.7169855986454745e-21, 1.003571511598348e-22, -3.822240524881497e-21, 5.330165430223975e-21
544.0000000004737, -2.50, -1.7728810944463816e-21, 3.853994858599415e-23, -9.985520911024428e-21, 1.0529514466007553e-20
545.0000000004756, -2.51, -8.723447100425797e-22, 1.5146395336006137e-22, -8.521682182358194e-21, 1.2071205762944517e-20
546.0000000004774, -2.53, -3.830394780836793e-21, 3.84843619451767e-23, -4.053258147379496e-21, 3.1023908614376623e-21
547.0000000004792, -2.54, 2.3491601257421918e-21, 7.823138904630902e-23, -1.628200099884832e-21, 1.1386251588558317e-20
548.000000000481, -2.55, -1.0561039468412447e-21, 8.373421419771247e-23, -5.351223439300266e-21, 7.34835089323211e-21
549.0000000004828, -2.56, -4.588229740956259e-22, 1.4256937602407126e-22, -1.6186616195666819e-21, 1.6861050872396392e-20
550.0000000004846, -2.58, 2.6149024015623498e-21, 1.573780150788174e-22, 4.433074718224041e-21, 4.199659885432837e-21
551.0000000004865, -2.59, 9.650827524969715e-22, 8.48169392027548e-23, 1.701491093442386e-22, 7.637108335681587e-21
552.0000000004883, -2.60, -9.129031883589958e-22, 1.4169202629592548e-22, -8.953212331018708e-21, 7.668754605800474e-21
553.0000000004901, -2.61, -2.0299547784067863e-23, 2.556144866045251e-22, 5.425397603034081e-21, 1.1786365228109753e-20
554.0000000004919, -2.61, -2.134490973103263e-21, 1.7240044097852178e-22, -3.116487201971806e-21, 3.4014854273623895e-21
555.0000000004937, -2.62, 1.3152105989584618e-21, 1.452403573381612e-22, -2.5856700146822973e-21, 1.0586728188098486e-20
556.0000000004956, -2.63, 7.519479855639357e-22, 4.16407499784231e-23, -1.995851728031123e-21, 1.087349178111246e-20
557.0000000004974, -2.64, 2.1088961087087786e-22, 1.4686622251101385e-22, 5.505402470107351e-21, 9.544116216042997e-21
558.0000000004992, -2.64, -3.2333057121864165e-21, 1.231442988889163e-22, 6.3677134865517925e-21, 1.7176280154851593e-20
559.000000000501, -2.65, 5.266492979877996e-23, 7.239584905760931e-23, 8.873609154851417e-21, 1.477921722347261e-20
560.0000000005028, -2.65, 7.295776332999077e-23, 1.182763578910223e-22, -4.2519432568197115e-21, 5.1948599667964245e-21
561.0000000005047, -2.66, -4.1415112941812334e-21, 6.546109581710329e-23, -6.887904465180657e-21, 7.41807976473697e-21
562.0000000005065, -2.66, -1.489007489800623e-22, 9.852707818737177e-23, 5.604590842613989e-21, 9.773758288810571e-21
563.0000000005083, -2.66, -3.3935836669514595e-21, 4.802542994102978e-23, -4.5495124628894695e-21, 2.2982203985675164e-20
564.0000000005101, -2.67, 4.9906654131951874e-21, 7.03218773158737e-23, 6.258344351538872e-21, 4.607878350729609e-21
565.0000000005119, -2.67, 1.2178391662094592e-21, 5.50833365961339e-23, 6.322953606689433e-21, 1.1265286906441822e-20
566.0000000005138, -2.67, -4.257889561961397e-21, 3.864281169992239e-23, -6.6184255923454634e-21, 1.413631900851187e-20
567.0000000005156, -2.67, -1.8856474108334914e-23, 1.9776029595591138e-23, 4.823559367090721e-21, 9.52545689343768e-21
568.0000000005174, -2.67, -4.0539260415438934e-21, 5.115303315321556e-23, -3.530106904705208e-21, 4.825730761890178e-21
569.0000000005192, -2.67, 2.5462161096201696e-22, 3.79180923543881e-23, -8.735328660078444e-22, 8.45416052767791e-21
570.000000000521, -2.66, -1.6720090389194707e-21, 4.88802922364863e-23, -4.240566391701207e-21, 1.6836646916922652e-20
571.0000000005228, -2.66, -4.7648599447357124e-21, 6.24843036529299e-23, -4.721304552839134e-22, 9.614027497431517e-21
572.0000000005247, -2.66, -1.913820433082133e-21, 7.20844351393066e-23, 9.728789795352654e-21, 1.2532880588091167e-20
573.0000000005265, -2.65, -3.686070573665378e-21, 1.0354731396233889e-22, 8.54414383789243e-23, 1.1533160319936966e-20
574.0000000005283, -2.65, -2.9117866456999647e-21, 5.2329280164084333e-23, -9.29627971514446e-22, 1.4550154973835275e-20
575.0000000005301, -2.64, 6.473844299560878e-22, 3.8659574585139486e-23, -1.4162943500374378e-21, 1.3453950128550853e-20
576.0000000005319, -2.63, 1.5781877751344835e-22, 4.7981593295007956e-23, -1.4294287532225453e-21, 1.155052526515152e-20
577.0000000005338, -2.63, -1.7046279928068446e-21, 4.3030570776583675e-23, 7.186845306908092e-21, 1.3071571232207655e-20
578.0000000005356, -2.62, -5.63561161419603e-22, 1.262177448353619e-29, 5.319377057778434e-21, 1.5370655868061933e-20
579.0000000005374, -2.61, -2.226556648051176e-21, 5.763578692784544e-23, -1.4044516424092135e-21, 6.080584643330414e-21
580.0000000005392, -2.60, 5.725368347057988e-22, 7.598003887429725e-23, -9.12419470266757e-21, 1.226824564046428e-20
581.000000000541, -2.59, -1.8154417676935468e-21, 1.787540122668531e-23, 7.361009709253474e-21, 1.9026328121606034e-20
582.0000000005429, -2.57, 3.4393102349487636e-22, 2.9965699596482054e-23, 1.7153769406857077e-22, 1.05615625989926e-20
583.0000000005447, -2.56, 1.781368864821367e-21, 8.971786522281174e-23, 1.7022593758361013e-20, 1.3126599194126063e-20
584.0000000005465, -2.55, -4.6599403373170145e-22, 3.538869330789441e-23, -1.7725729445737177e-20, 1.42904633302153e-20
585.0000000005483, -2.53, -3.642155647862176e-21, 4.5517781017052193e-23, -2.901178335009238e-21, 9.780389509873542e-21
586.0000000005501, -2.52, -2.254992366250315e-21, 3.637810952923558e-23, -4.028430202351672e-22, 3.7474271616480685e-21
587.000000000552, -2.50, -2.1201591457695694e-21, 1.7628912277758356e-23, -5.477804336735561e-22, 1.1740912536073226e-20
588.0000000005538, -2.49, -4.105052764688662e-21, 4.519431358340941e-23, -6.0105749861113415e-21, 9.817782950954264e-21
589.0000000005556, -2.47, -1.9333492436752158e-21, 3.4909815805159906e-23, 9.53222338774452e-21, 1.3100025198997745e-20
590.0000000005574, -2.45, -1.2751373253200313e-21, 2.0824662253181023e-23, 2.073140942519242e-21, 1.58340059611008e-20
591.0000000005592, -2.43, -1.1820019568292358e-21, 3.0324074301222126e-23, 8.441277716224428e-21, 1.5392091125626363e-20
592.000000000561, -2.41, -4.110254550337181e-21, 3.93898706310834e-23, -9.934833586161653e-21, 1.567267846894298e-20
593.0000000005629, -2.39, 1.9514361802827127e-21, 1.7379278304322414e-23, 5.217928865866928e-21, 1.5520100638478393e-20
594.0000000005647, -2.37, 1.003598464643501e-21, 4.950147307738239e-23, 3.517041126465624e-21, 9.505365814101738e-21
595.0000000005665, -2.34, -1.655665005253594e-21, 1.0053008872864718e-22, -3.486191042987894e-21, 8.730134620533639e-21
596.0000000005683, -2.32, 3.2922629826632274e-21, 0, 2.0531884677061736e-20, 1.7457591555901396e-20
597.0000000005701, -2.29, 1.8420752336119703e-21, 4.052901194592939e-23, 1.028990674103455e-22, 5.967076939981691e-21
598.000000000572, -2.27, -2.70603242469659e-22, 8.473547092618116e-23, -1.8586604013715976e-20, 3.318350538188597e-20
599.0000000005738, -2.24, 4.501795009336086e-21, 3.476584715696689e-23, -7.729023308463794e-21, 8.451715903565964e-21
600.0000000005756, -2.22, -2.601728655545295e-21, 2.264369001819102e-23, -5.5637819316824494e-21, 1.2399025226048987e-20
601.0000000005774, -2.19, -1.7297009585656716e-21, 4.472831706929622e-23, 1.5322805425466254e-20, 1.4243167333047655e-20
602.0000000005792, -2.16, 3.139462809947211e-22, 4.2084369757328075e-23, -9.451328212729963e-22, 1.368165849935908e-20
603.000000000581, -2.13, 1.7601535381982984e-21, 5.249807799115959e-23, 1.8155342349946977e-22, 9.45706415581296e-21
604.0000000005829, -2.10, -5.035898722404153e-22, 5.056391308272601e-23, 2.3914540223224724e-21, 5.4495663730141035e-21
605.0000000005847, -2.07, -2.012181332809909e-21, 7.970151946330791e-23, -8.72193193422564e-21, 9.110397332137815e-21
606.0000000005865, -2.04, 5.279052067519028e-21, 7.47902900548726e-23, 2.8208286833954918e-21, 2.9956913042966225e-20
607.0000000005883, -2.00, 2.137029247280116e-21, 7.378878592705102e-23, -8.063260193304747e-21, 2.543786683536871e-20
608.0000000005901, -1.97, -5.78221768643276e-21, 5.961296764811882e-23, -8.978873554417732e-21, 1.1774368037865337e-20
609.000000000592, -1.93, -6.12829262689853e-21, 1.78861870541745e-23, -3.887885093699594e-21, 1.7521784237881226e-20
610.0000000005938, -1.90, -3.9186803382487944e-22, 6.81646513120221e-23, 2.2993077740957238e-21, 8.960805423532856e-21
611.0000000005956, -1.86, -3.307486480922958e-21, 0, -1.1906322304637533e-20, 1.7715330096110544e-20
612.0000000005974, -1.83, -6.467622504129663e-21, 3.639522622985643e-23, -2.259254280665343e-20, 1.4924647479809213e-20
613.0000000005992, -1.79, -8.260653401417043e-21, 1.1135045015645363e-22, -1.0682240245343382e-20, 1.330686536407217e-20
614.0000000006011, -1.75, 5.7505143952407465e-21, 1.8866532236795552e-23, 1.2508919646797727e-21, 1.692481291243956e-20
615.0000000006029, -1.71, -7.104191021854653e-21, 3.479340657496601e-23, -1.4546164116343273e-21, 1.5743650705706958e-20
616.0000000006047, -1.67, -8.639848518022209e-21, 2.7474383648293004e-23, -1.6570108697055336e-20, 9.041601287123964e-21
617.0000000006065, -1.63, -5.676294824120354e-21, 2.841732355994196e-23, -2.2324804854072603e-20, 2.3128766990283375e-20
618.0000000006083, -1.59, 2.677794944981187e-21, 7.049067965471522e-23, 2.1487118555715086e-20, 1.7994714750747225e-20
619.0000000006102, -1.55, -3.6637429199534035e-21, 9.82472242301872e-23, 1.2674615768574986e-20, 1.402562031365611e-20
620.000000000612, -1.51, -2.699846965056507e-21, 1.0381179280939275e-22, 1.3459411451906694e-21, 2.5764061193815334e-20
621.0000000006138, -1.47, 2.820848099967331e-21, 3.5900812919275295e-23, -1.761608449239639e-20, 3.0187456160484025e-20
622.0000000006156, -1.43, 1.3968562240983973e-21, 3.6132841713051896e-23, -2.2859229897572685e-20, 1.786478601369079e-20
623.0000000006174, -1.38, -7.952193721376962e-22, 2.140977645668533e-23, 1.5267482964848563e-21, 1.9473282148482823e-20
624.0000000006193, -1.34, -8.65742486343458e-21, 4.370083687617673e-23, -1.5399419676396445e-21, 2.4767963656600302e-20
625.0000000006211, -1.30, -1.4686990753027668e-20, 6.130187447372592e-23, -3.225193846187827e-20, 2.919401736420866e-20
626.0000000006229, -1.25, -1.1841472802445114e-21, 2.3964542647775756e-23, -1.6759784817179803e-20, 2.1235827168594696e-20
627.0000000006247, -1.21, 1.8754383542574016e-21, 4.488529369522562e-23, -1.604493655417004e-20, 1.093103587656835e-20
628.0000000006265, -1.17, -2.208848268188896e-21, 7.141895792661508e-23, -2.524563673747083e-20, 2.5660523401739675e-20
629.0000000006283, -1.12, -1.0293287219160685e-20, 7.928440016332742e-23, -3.0172865944842113e-20, 2.339216166427683e-20
630.0000000006302, -1.08, -7.223985669837556e-21, 8.080043634752936e-23, -3.165093773813167e-20, 3.189061121165632e-20
631.000000000632, -1.04, -4.837868236707182e-21, 4.576286927895605e-23, -1.5874914436191398e-21, 1.1807135320361182e-20
632.0000000006338, -0.99, -8.71414408509113e-21, 2.4491966984415968e-23, -1.088418465418245e-20, 2.441625480775103e-20
633.0000000006356, -0.95, -1.1984124096743256e-20, 3.800183767788577e-23, -2.3555695443338767e-20, 8.568470210785927e-21
634.0000000006374, -0.91, -5.9546876952568194e-21, 4.940940656793743e-23, 8.283475657420967e-21, 4.2034450353158917e-20
635.0000000006393, -0.86, -5.784827536003887e-21, 4.39935960655888e-23, -8.886176009066784e-21, 3.006642415359339e-20
636.0000000006411, -0.82, -1.4594658190860758e-20, 7.382772715423054e-23, -4.492399587556678e-20, 2.935699639437933e-20
637.0000000006429, -0.78, -2.3276552665520003e-21, 3.128451934686836e-23, -1.510013512222509e-20, 2.0528647448172437e-20
638.0000000006447, -0.74, -5.0723291369747974e-21, 8.636388324946677e-23, -3.5623513638898304e-20, 5.066108888524362e-20
639.0000000006465, -0.70, -1.7464616883515338e-20, 3.1834335344875115e-23, -3.8355284678557924e-20, 3.3024940139527826e-20
640.0000000006484, -0.66, -1.3669535743744883e-20, 4.705121947030797e-23, -3.7259108115928153e-20, 1.4386766987604075e-20
641.0000000006502, -0.62, -1.0724311724946814e-20, 7.619899140243454e-23, -5.685137202891694e-20, 5.840283543409332e-20
642.000000000652, -0.58, -2.6063732942132875e-21, 3.4909554351967897e-23, -5.682156720582039e-20, 5.774876868218321e-20
643.0000000006538, -0.54, -2.9830755021553407e-21, 4.1082591459283316e-23, -3.0965120277990276e-20, 1.4056965691636842e-19
644.0000000006556, -0.50, -1.7704219540345243e-20, 7.675837766251923e-23, -1.3239204372644025e-19, 9.40697195151437e-20
645.0000000006575, -0.47, -5.8634097576165905e-21, 2.0617594994473295e-23, -1.6126170617039307e-19, 1.422669885028445e-19
646.0000000006593, -0.43, -3.1219272586810183e-21, 6.186953979716584e-23, -1.4051505001269388e-19, 1.606309386459862e-19
647.0000000006611, -0.40, -8.490504270473562e-21, 4.603922214175778e-23, -2.082419715902299e-19, 1.875752131121612e-19
648.0000000006629, -0.36, -2.0952808454496437e-21, 9.43814316064226e-23, -2.2772686843681244e-19, 3.2190164869857906e-19
649.0000000006647, -0.33, -8.736819495343352e-21, 8.655356972164875e-23, -4.0636851668824073e-19, 3.1624580984233654e-19
649.0000000006647, -0.33, -8.736819495343352e-21, 8.655356972164875e-23, -4.0636851668824073e-19, 3.1624580984233654e-19
649.0000000006647, -0.33, -8.736819495343352e-21, 8.655356972164875e-23, -4.0636851668824073e-19, 3.1624580984233654e-19

